How Will the Presence of Autonomous Vehicles Affect the Equilibrium State of Traffic Networks?

It is known that connected and autonomous vehicles are capable of maintaining shorter headways and distances when they form platoons of vehicles. Thus, such technologies can result in increases in the capacities of traffic networks. Consequently, it is envisioned that their deployment will boost the network mobility. In this paper, we verify the validity of this impact under selfish routing behavior of drivers in traffic networks with mixed autonomy, i.e. traffic networks with both regular and autonomous vehicles. We consider a nonatomic routing game on a network with inelastic (fixed) demands for the set of network O/D pairs, and study how replacing a fraction of regular vehicles by autonomous vehicles will affect the mobility of the network. Using the well known US bureau of public roads (BPR) traffic delay models, we show that the resulting Wardrop equilibrium is not necessarily unique even in its weak sense for networks with mixed autonomy. We state the conditions under which the total network delay is guaranteed not to increase as a result of autonomy increase. However, we show that when these conditions do not hold, counter intuitive behaviors may occur: the total delay can grow by increasing the network autonomy. In particular, we prove that for networks with a single O/D pair, if the road degrees of asymmetry are homogeneous, the total delay is 1) unique, and 2) a nonincreasing continuous function of network autonomy fraction. We show that for heterogeneous degrees of asymmetry, the total delay is not unique, and it can further grow with autonomy increase. We demonstrate that similar behaviors may be observed in networks with multiple O/D pairs. We further bound such performance degradations due to the introduction of autonomy in homogeneous networks.

==> f0_2__a0_1_2_3_1_1__m0_1_1_1_1_1__M0_1_3_3_2_4___50-points.txt <==
a,max,min
0.,9.00000003344617,8.99999999999827
0.02,8.973333363629367,8.949999999998186
0.04,8.946666695748675,8.899999999998025
0.06,8.920000029729412,8.849999999997854
0.08,8.893333362569138,8.799999999997674
0.1,8.866666699107608,8.749999999997494
0.12,8.840000028476446,8.699999999997264
0.14,8.813333362787231,8.649999999997073
0.16,8.78666669573551,8.599999999996845
0.18,8.760000029505395,8.550000001197613
0.2,8.733333363008416,8.500000001948596
0.22,8.70666669701669,8.45000000105998
0.24,8.680000029309006,8.400000000999455
0.26,8.653333359848574,8.349999999995418
0.28,8.626666693343825,8.299999999995102
0.3,8.600000030442494,8.249999999994706
0.32,8.57333336534466,8.199999999994292
0.34,8.54666669851,8.149999999993833
0.36,8.520000031749982,8.0999999999934
0.38,8.493333365013847,8.049999999992833
0.4,8.466666698535915,7.999999999992332
0.42,8.440000030717542,7.949999999991643
0.44,8.413333363400977,7.899999999990987
0.46,8.368000000024075,7.849999999990285
0.48,8.3040000000214,7.799999999989447
0.5,8.240000000019073,7.7499999999885
0.52,8.17600000002245,7.69999999998751
0.54,8.112000003360581,7.649999999986408
0.56,8.048000000010411,7.599999999985155
0.58,7.984000000006143,7.549999999983801
0.6,7.92,7.499999999982249
0.62,7.85599999999157,7.449999999980399
0.64,7.7919999999812815,7.399999999978126
0.66,7.7279999999680395,7.349999999975067
0.68,7.6639999999481105,7.299999999969644
0.7000000000000001,7.59999999992259,7.249999999962089
0.72,7.535999999882866,7.199999999944351
0.74,7.471999999911276,7.1499999999152655
0.76,7.407999999795573,7.100000000926222
0.78,7.34399999998529,7.0499999997736555
0.8,7.27999999961781,6.99999999961167
0.8200000000000001,7.215999999488831,6.949999999326586
0.84,7.1519999993127765,6.8999999988603555
0.86,7.087999999815996,6.849999997795079
0.88,7.023999999936672,6.799999997362551
0.9,6.959999998293219,6.749999996275253
0.92,6.896,6.716799998411128
0.9400000000000001,6.8319999999273735,6.697599999832804
0.96,6.767999999480849,6.678399999088834
0.98,6.703999999856882,6.6592000005127545
1.,6.639999999716692,6.639999987295017

